Mitigating Motion Blur in Neural Radiance Fields with Events and Frames

Neural Radiance Fields (NeRFs) have shown great potential in novel view synthesis. However, they struggle to render sharp images when the data used for training is affected by motion blur. On the other hand, event cameras excel in dynamic scenes as they measure brightness changes with microsecond resolution and are thus only marginally affected by blur. Recent methods attempt to enhance NeRF reconstructions under camera motion by fusing frames and events. However, they face challenges in recovering accurate color content or constrain the NeRF to a set of predefined camera poses, harming reconstruction quality in challenging conditions. This paper proposes a novel formulation addressing these issues by leveraging both model- and learning-based modules. We explicitly model the blur formation process, exploiting the event double integral as an additional model-based prior. Additionally, we model the event-pixel response using an end-to-end learnable response function, allowing our method to adapt to non-idealities in the real event-camera sensor. We show, on synthetic and real data, that the proposed approach outperforms existing deblur NeRFs that use only frames as well as those that combine frames and events by +6.13dB and +2.48dB, respectively.

==> plots/data_c.txt <==
colnames	C	PSNR	LPIPS	SSIM
Ours-NOeCRF	0.15	32.389	0.1103	0.9072
Ours-NOeCRF	0.25	30.683	0.119	0.888
Ours-NOeCRF	0.35	30.787	0.08968	0.8972
Ours-NOeCRF	0.45	31.329	0.08653	0.899
Ours	0.15	33.06	0.08577	0.9164
Ours	0.25	33.172	0.069	0.915
Ours	0.35	32.74	0.06445	0.9078
Ours	0.45	32.207	0.06943	0.9002
Ours-NOeCRF-NOedi	0.15	26.011	0.2847	0.7815
Ours-NOeCRF-NOedi	0.25	28.25	0.1449	0.85
Ours-NOeCRF-NOedi	0.35	29.184	0.1465	0.847
Ours-NOeCRF-NOedi	0.45	29.04	0.1747	0.8145

==> plots/data_eventaccum.txt <==
colnames	NViews	PSNR	LPIPS	SSIM
Ours+E2NeRF	5	20.683	0.3669	0.6262
Ours+E2NeRF	9	20.681	0.3461	0.6575
Ours+E2NeRF	17	22.807	0.2371	0.7401
Ours+E2NeRF	33	30.209	0.153	0.873
Ours+knownposes	5	29.924	0.1104	0.8617
Ours+knownposes	9	31.369	0.08625	0.8922
Ours+knownposes	17	31.561	0.0894	0.8968
Ours+knownposes	33	31.628	0.08663	0.8988
Ours+medianevnum	5	23.359	0.3055	0.7121
Ours+medianevnum	9	21.814	0.2979	0.6995
Ours+medianevnum	17	29.219	0.153	0.8621
Ours+medianevnum	33	31.804	0.1198	0.8975
Ours	5	29.751	0.103	0.869
Ours	9	32.452	0.064	0.907
Ours	17	33.191	0.061	0.917
Ours	33	33.209	0.062	0.918

==> plots/data_sparse_views.txt <==
colnames	NViews	PSNR	LPIPS	SSIM
E2NeRF	5	16.560	0.531	0.437
E2NeRF	9	26.372	0.239	0.759
E2NeRF	17	29.741	0.129	0.858
E2NeRF	33	30.270	0.131	0.874
EDIonly	5	16.146	0.561	0.421
EDIonly	9	16.988	0.546	0.445
EDIonly	17	31.750	0.101	0.895
EDIonly	33	31.153	0.108	0.902
Ours	5	29.751	0.103	0.869
Ours	9	32.452	0.064	0.907
Ours	17	33.191	0.061	0.917
Ours	33	33.209	0.062	0.918

==> plots/data_speed.txt <==
colnames	PixDisp	Speed	PSNR	LPIPS	SSIM
E2NeRF	0	0.1	31.249	0.0927	0.8684
E2NeRF	0	0.15	30.731	0.1232	0.8559
E2NeRF	0	0.2	28.511	0.1758	0.7828
E2NeRF	0	0.25	28.312	0.1653	0.7814
E2NeRF	0	0.3	28.765	0.2233	0.7945
EDIonly	0	0.1	28.155	0.1950	0.8041
EDIonly	0	0.15	27.911	0.2174	0.8089
EDIonly	0	0.2	28.205	0.2773	0.7883
EDIonly	0	0.25	27.450	0.3229	0.7563
EDIonly	0	0.3	27.121	0.3416	0.7465
Ours	0	0.1	32.014	0.0834	0.8821
Ours	0	0.15	31.969	0.0900	0.8827
Ours	0	0.2	31.304	0.1106	0.8736
Ours	0	0.25	30.696	0.1357	0.8623
Ours	0	0.3	30.318	0.1564	0.8532

==> plots/data_speed_synt.txt <==
colnames	exposure	PSNR	LPIPS
PDRF	5	31.346	0.03307
PDRF	10	30.835	0.05596
PDRF	20	29.999	0.087
PDRF	30	28.554	0.1272
PDRF	40	27.337	0.168
DPNeRF	5	30.934	0.03978
DPNeRF	10	30.995	0.04779
DPNeRF	20	30.226	0.089
DPNeRF	30	28.232	0.146
DPNeRF	40	29.581	0.237
Ours	5	32.947	0.03307
Ours	10	32.801	0.03665
Ours	20	32.741	0.04095
Ours	30	32.53	0.04974
Ours	40	31.788	0.061
